Non-Hydrostatic Model for Simulating Moving Bottom-Generated Waves: A Shallow Water Extension with Quadratic Vertical Pressure Profile

We formulate a depth-averaged non-hydrostatic model to solve wave equations with generation by a moving bottom. This model is built upon the shallow water equations, which are widely used in tsunami wave modelling. An extension leads to two additional unknowns to be solved: vertical momentum and non-hydrostatic pressure. We show that a linear vertical velocity assumption turns out to give us a quadratic pressure relation, which is equivalent to Boussinesq-type equations. However, this extension involves a time derivative of an unknown parameter, rendering the solution by a projection method ambiguous. In this study, we derive an alternative form of the elliptic system of equations to avoid such ambiguity. The new set of equations satisfies the desired solubility property, while also consistently representing the non-flat moving topography wave generation. Validations are performed using several test cases based on previous experiments and a high-fidelity simulation. First, we show the efficiency of our model in solving a vertical movement, which represents an undersea earthquake-generated tsunami. Following that, we demonstrate the accuracy of the model for landslide-generated waves. Finally, we compare the performance of our novel set of equations with the linear and simplified quadratic pressure profiles.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 
%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


